Improving Polynomial-filtered Hybrid Monte Carlo With Hasenbusch

The predominant method for generating Lattice QCD configurations is Hybrid Monte Carlo (HMC). In order to speed up this generation, a wide range of preconditioning techniques that modify the lattice action have been devised. This work compares the performance of the well-known Hasenbusch preconditioning technique with the polynomial filtering technique on a small $16^3 \times 32$ lattice with two flavours of Wilson fermions at a pion mass $M_{\pi} \sim 400~\mathrm{MeV}$. We explore a novel method of combining polynomial and Hasenbusch filters, revealing a speedup when compared to the standard two Hasenbusch filters. This comes with the added advantage of simplified tuning.

==> fig/data/witers_j1301X.txt <==
%auto-ignore
%Cost function data for 1PF-2MP
rho2    iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_F4  iter_F4_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
0.1555  2065     27           4531     60           11982    171          12310    203          787.7    11.1         31670     470
0.1565  2197     31           4815     69           19980    320          9587     166          1020.0   15.7         37600     600
0.154   2239     33           4023     59           7074     109          16290    310          670.4    10.1         30300     520
0.153   2142     36           4031     68           4907     86           21190    450          570.0    9.9          32840     650


==> fig/data/witers_j1302X.txt <==
%auto-ignore
%Cost function data for 2PF-1MP
rho     plot_var  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_F4  iter_F4_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
0.1555  0.15545   0.0      0.0          0.0      0.0          6567     94           12699    202          7304     98           26570     390
#0.1555  0.15555   0.0      0.0          0.0      0.0          7055     124          13950    280          8209     138          29210     540
0.1565  0.1565    0.0      0.0          0.0      0.0          11212    184          9667     176          9079     135          29960     490
0.154   0.154     0.0      0.0          0.0      0.0          4081     60           18500    320          6815     97           29400     470
0.153   0.153     0.0      0.0          0.0      0.0          3256     60           19660    440          5720     103          28630     610


==> fig/data/witers_j131X.txt <==
%auto-ignore
%Cost function data for 1PF
p    iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
4    2286     34           97400    1820         63.24    0.94         99740     1860
20   35560    600          53170    1100         130.40   2.21         88860     1710
10   10395    147          76990    1330         82.63    1.17         87460     1480


==> fig/data/witers_j132X.txt <==
%auto-ignore
%Cost function data for 2PF
q   iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
20  2530.0   37.0         2811     41           55170    970          189.8    2.8          60700     1050
30  1928.0   32.0         5928     98           46670    920          276.4    4.6          54800     1060
50  1192.4   15.8         10000    133          36260    590          267.6    3.6          47720     740


==> fig/data/witers_j133X.txt <==
%auto-ignore
%Cost function data for 1MP
ID  rho     iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
2   0.156   54370    790          9860     162          650.1    8.8          64880     960
3   0.1555  46200    730          12819    224          607.5    9.2          59630     960
5   0.155   33430    410          12061    168          474.7    5.5          45960     590
6   0.1545  30330    460          12978    234          478.4    7.0          43790     700
7   0.154   29930    470          16980    310          462.6    7.1          47370     790


==> fig/data/witers_j134X.txt <==
%auto-ignore
%Cost function data for 2MP
ID  rho2    plot_var  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
31  0.154   0.15395   8522     124          6941     105          16810    280          599.2    8.9          32880     520
22  0.155   0.15505   7656     99           9971     136          13631    227          652.5    8.7          31910     470
42  0.1555  0.15555   7532     95           11450    156          11366    194          704.3    9.3          31050     450
11  0.156   0.15595   8338     112          14160    207          9753     169          811.3    11.5         33060     500
51  0.1565  0.15645   9269     211          19540    480          9850     260          1039.9   25.0         39700     970


==> fig/data/witers_j137X1.txt <==
%auto-ignore
%Cost function data for PF-MP
rho     iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
0.154   1877     28           11881    182          15540    290          522.7    8.0          29820     500
0.155   2400     26           13777    159          12344    169          482.6    5.6          29000     360
0.1555  2507     30           16406    215          11089    171          567.4    7.4          30570     420
0.156   2714     39           23990    370          10423    181          726.5    11.2         37850     600
0.1565  2940     50           31340    590          10303    208          921.3    16.8         45510     860

